Gravity or turbulence? IV. Collapsing cores in out-of-virial disguise

We study the dynamical state of cores by using a simple analytical model, a sample of observational massive cores, and numerical simulations of collapsing massive cores. From the model, we find that, if cores are formed from turbulent compressions, they evolve from small to large column densities, increasing their velocity dispersion as they collapse, while they tend to equipartition between gravity and kinetic energy. From the observational sample, we find that: (a) cores with substantially different column densities in the sample do not follow a Larson-like linewidth-size relation. Instead, cores with higher column densities tend to be located in the upper-left corner of the Larson velocity dispersion-size diagram, a result predicted previously (Ballesteros-Paredes et al. 2011a). (b) The data exhibit cores with overvirial values. Finally, in the simulations we reproduce the behavior depicted by the model and observational sample: cores evolve towards larger velocity dispersions and smaller sizes as they collapse and increase their column density. However, collapsing cores appear to approach overvirial states within a free-fall time. The cause of this apparent excess of kinetic energy is an underestimation of the gravitational energy, due to the assumption that the gravitational energy is given by the energy of an isolated sphere of constant column density. This excess disappears when the gravitational energy is correctly calculated from the actual spatial mass distribution, where inhomogeneities, as well as the potential due to the mass outside of the core, also contribute to the gravitational energy. We conclude that the observed energy budget of cores in surveys is consistent with their non-thermal motions being driven by their self-gravity and in a hierarchical and chaotic collapse.

==> cover.txt <==
                                          October 19th 2017

D. Flower
Editor-in-Chief
Monthly Notices of the Royal Astronomical Society

Dear Dr. Flower

In the present submission please find a new submission entitled
 ``Gravity or turbulence? IV. Collapsing cores in out-of-virial
 disguise'', by myself, Enrique Vazquez-Semadeni, Aina Palau and Ralf
 Klessen

The files contain the following:

cover.txt          ==>   this file
g_vs_turb.tar.gz   ==>   gzipped tar file that includes the following
                           files:
dvr-Sigma.tex  ==> manuscript

Lin_Lff.eps         ==> ps file for figure 1a
dv-R.eps         ==> ps file for figure 1b

larson_obs_alvaro_sigmatot.ps   ==> ps file for figure 2a
heyer_obs_alvaro_sigmatot.ps    ==> ps file for figure 2b
 
larson_sim23fracmass.ps         ==> ps file for figure 3a     
larson_sim22ID2fracmass         ==> ps file for figure 3b     
larson_sim24fracmass.ps         ==> ps file for figure 3c     
larson_sim33fracmass.ps         ==> ps file for figure 3d     
larson_simPlummerfracmass.ps    ==> ps file for figure 3e

heyer_sim23fracmass.ps          ==> ps file for figure 4a     
heyer_sim22ID2fracmass.ps       ==> ps file for figure 4b     
heyer_sim24fracmass.ps          ==> ps file for figure 4c     
heyer_sim33fracmass.ps          ==> ps file for figure 4d
heyer_simPlummerfracmass.ps     ==> ps file for figure 4e

With best regards,

        Javier Ballesteros-Paredes.
        Instituto de Radioastronomia y Astrofisica, UNAM
        Apartado Postal 3-72 (Xangari)
        58089 Morelia, Michoacan
        Mexico 
        Phone: +52 443 322 2743
        email: j.ballesteros@irya.unam.mx

